Application-Agnostic Language Modeling for On-Device ASR

On-device automatic speech recognition systems face several challenges compared to server-based systems. They have to meet stricter constraints in terms of speed, disk size and memory while maintaining the same accuracy. Often they have to serve several applications with different distributions at once, such as communicating with a virtual assistant and speech-to-text. The simplest solution to serve multiple applications is to build application-specific (language) models, but this leads to an increase in memory. Therefore, we explore different data- and architecture-driven language modeling approaches to build a single application-agnostic model. We propose two novel feed-forward architectures that find an optimal trade off between different on-device constraints. In comparison to the application-specific solution, one of our novel approaches reduces the disk size by half, while maintaining speed and accuracy of the original model.

==> stt.dat <==
1	2268
2	1327
3	1342
4	1457
5	1430
6	1411
7	1270
8	1173
9	1025
10	949
11	773
12	743
13	666
14	624
15	548
16	502
17	463
18	450
19	385
20	347
21	294
22	292
23	264
24	222
25	241
26	156
27	199
28	168
29	137
30	122
31	124
32	123
33	105
34	92
35	85
36	92
37	63
38	83
39	68
40	74
41	76
42	62
43	55
44	49
45	44
46	51
47	39
48	34
49	51
50	28
51	33
52	34
53	22
54	20
55	15
56	21
57	19
58	17
59	17
60	27
61	15
62	16
63	15
64	16
65	12
66	18
67	18
68	7
69	12
70	11
71	8
72	9
73	10
74	5
75	7
76	4
77	4
78	4
79	4
80	4
81	6
82	1
83	4
84	5
85	4
86	8
87	1
88	3
89	3
90	2
91	2
92	5
93	3
94	1
95	4
96	1
97	3
98	3
99	2
100	5
101	2
102	2
103	1
105	1
107	1
108	1
114	2
116	1
118	1
127	1
128	1
129	1
133	2
139	2
143	1

==> va.dat <==
1	3734
2	9968
3	8440
4	6603
5	5741
6	4454
7	3135
8	2389
9	1562
10	1029
11	813
12	531
13	347
14	200
15	132
16	112
17	72
18	35
19	36
20	32
21	14
22	12
23	10
24	4
25	5
26	6
27	4
28	1
29	1
30	1
31	1
32	5
33	2
34	0
35	2
36	1
37	1
38	1
39	0
40	0
41	0
42	0
43	1
44	1
45	1
46	0
47	1
48	0
49	0
50	0
51	0
52	0
53	0
54	0
55	1
56	0
57	0
58	0
59	0
60	0
61	0
62	0
63	0
64	1
65	0
66	0
67	0
68	0
69	0
70	0
71	0
72	0
73	0
74	0
75	0
76	0
77	0
78	0
79	0
80	0
81	0
82	0
83	0
84	0
85	0
86	0
87	0
88	0
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
105	0
107	0
108	0
114	0
116	0
118	0
127	0
128	0
129	1
133	0
139	0
143	0
